Hurdles for Developers in Cryptography

Prior research has shown that cryptography is hard to use for developers. We aim to understand what cryptography issues developers face in practice. We clustered 91954 cryptography-related questions on the Stack Overflow website, and manually analyzed a significant sample (i.e., 383) of the questions to comprehend the crypto challenges developers commonly face in this domain. We found that either developers have a distinct lack of knowledge in understanding the fundamental concepts, \eg OpenSSL, public-key cryptography or password hashing, or the usability of crypto libraries undermined developer performance to correctly realize a crypto scenario. This is alarming and indicates the need for dedicated research to improve the design of crypto APIs.

==> figures/tags-topics.csv <==
Tags,Password/hashes and basic crypto algorithms,Programming issues,Digital certificate and configurational problems
3desÊ,1,51,9
aesÊ,130,811,168
bouncycastleÊ,30,636,745
cngÊ,5,16,32
crypto++Ê,27,167,161
cryptoapiÊ,28,156,193
cryptographic-hash-functionÊ,17,3,0
cryptographyÊ,2419,6482,2547
cryptojsÊ,32,214,65
desÊ,54,382,25
diffie-hellmanÊ,19,105,68
digital-signatureÊ,63,330,1636
ecdsaÊ,2,71,23
elliptic-curveÊ,29,88,18
encryptionÊ,4106,12546,8390
encryption-asymmetricÊ,1,51,32
encryption-symmetricÊ,25,104,55
hashÊ,15353,517,1558
hmacÊ,129,211,246
jceÊ,6,27,137
keystoreÊ,27,69,1887
md5Ê,2161,322,496
opensslÊ,315,1444,7715
pbkdf2Ê,124,66,20
pkcs 7Ê,11,124,141
pkcs11Ê,10,51,277
private-keyÊ,10,108,407
public-keyÊ,2,92,262
public-key-encryptionÊ,21,215,236
pycryptoÊ,12,169,189
rijndaelÊ,9,103,6
rsaÊ,242,3062,900
saltÊ,630,23,163
shaÊ,405,121,204
sha1Ê,719,207,372
sha256Ê,465,236,153
smartcardÊ,38,92,1336
x509Ê,23,59,731
x509certificateÊ,49,134,1834
xorÊ,894,188,21

==> figures/tags.csv <==
Tags,Frequency
encryptionÊ,41971
hash,39886
openssl,16093
cryptography,11130
md5,6682
aes,6586
rsa,5905
x509certificateÊ,3287
keystore,3256
digital-signature,3167
sha1,2700
bouncycastle,2639
xor,2514
smartcard,2167
x509,2064
salt,1879
sha256Ê,1813
public-key-encryption,1797
private-keyÊ,1565
sha,1511
public-keyÊ,1375
hmac,1329
pycrypto,988
cryptojs,954
encryption-symmetric,757
crypto++,707
des,680
pkcs11Ê,678
encryption-asymmetricÊ,594
jce,554
rijndaelÊ,482
cryptoapiÊ,474
pkcs 7,414
3des,384
elliptic-curve,371
ecdsa,361
pbkdf2Ê,339
diffie-hellmanÊ,315
cng,141
cryptographic-hash-functionÊ,74

==> figures/users.csv <==
userid,score,reputation,answers
6068031,21,341,13
2144222,36,451,16
132793,35,486,12
2532113,30,486,14
8632774,22,584,15
836507,25,613,13
257288,15,625,13
699069,18,627,11
3972123,15,653,15
492020,30,656,12
3161653,17,656,11
429201,26,687,13
632957,43,690,13
1486865,30,701,19
3076107,22,724,19
1627084,15,842,19
2005204,18,904,31
1516766,46,937,20
5207081,66,1042,23
4849753,47,1050,18
1039462,19,1089,20
119535,35,1093,37
1879042,11,1120,11
81502,66,1130,11
1787668,16,1144,12
284570,25,1161,11
1504142,62,1212,12
440731,40,1218,21
1262758,18,1231,14
953439,48,1289,27
7296,15,1331,24
164207,34,1348,17
1776419,14,1370,15
960055,23,1421,21
235261,21,1435,13
2277408,18,1439,18
1530718,22,1448,17
123045,24,1472,11
2460285,31,1494,19
366020,45,1538,38
2251990,19,1540,17
3608247,33,1556,15
1070012,45,1608,52
1067301,66,1617,12
2036983,26,1653,23
4658000,42,1656,27
27190,29,1657,14
2922639,17,1696,11
4963244,39,1702,20
8967928,30,1707,21
1698612,31,1823,12
342544,51,1866,37
1823988,37,1917,19
321935,23,1942,23
399274,44,1948,21
2356160,17,1998,11
1611874,19,2000,17
1716583,83,2043,20
1290244,65,2056,24
903600,44,2127,13
1196841,107,2151,21
3382542,64,2192,34
12679,14,2199,27
442882,36,2206,12
535741,91,2209,33
1967612,124,2269,59
3524147,68,2389,20
2862049,28,2413,19
1820553,97,2459,92
4072843,14,2534,14
1521926,11,2608,11
1289589,196,2764,40
339937,50,2774,23
612645,11,2795,15
264294,212,2807,72
4453584,18,2810,11
760341,131,2812,13
3957736,104,2825,73
271424,83,2832,20
4057366,18,2871,15
699944,30,2923,21
298043,86,2966,20
809623,50,3017,18
3775088,132,3020,11
1731935,19,3042,13
101808,134,3050,58
758653,77,3056,17
319119,46,3098,12
1852723,27,3102,14
5000,201,3118,22
2606938,38,3129,14
515430,28,3131,12
1904979,76,3168,55
2672392,136,3240,41
980922,144,3241,74
8334991,29,3275,31
980807,69,3317,12
664642,50,3332,18
197962,36,3344,16
616637,49,3347,13
664563,15,3579,19
5818824,112,3581,20
5019769,15,3584,12
3294902,14,3593,14
1939031,31,3627,11
4486839,147,3654,23
2417578,16,3678,13
4632537,26,3690,11
7256714,25,3696,26
164909,37,3790,20
1435475,175,3816,173
417166,58,3828,18
44289,199,3834,112
1855991,57,3927,30
1946679,270,4056,127
1235935,51,4122,14
498612,40,4125,19
2534803,30,4161,11
49962,52,4288,12
4148211,57,4327,23
5529197,36,4384,26
1572267,109,4393,26
1516873,123,4415,11
264615,19,4476,12
750458,22,4493,15
310852,11,4495,14
430360,42,4617,11
3277393,18,4627,12
452079,30,4651,14
35812,33,4717,18
10165,61,4733,21
91857,65,4795,11
10522579,12,4824,14
605508,65,4856,14
126294,105,4907,23
3899583,107,5125,41
3823831,174,5155,76
642653,178,5163,65
10558,20,5174,16
9014097,204,5225,146
2424896,423,5256,79
3553031,47,5263,11
5128464,160,5292,94
1955871,18,5326,17
676803,12,5349,13
3580433,65,5354,29
1743849,30,5383,14
1210291,156,5505,24
2019415,25,5548,20
2105156,22,5597,25
1799189,29,5665,14
6368697,18,5733,17
4811873,11,5811,13
815787,18,5812,13
1584772,20,5894,13
1364945,22,6006,14
2196561,300,6084,185
82262,56,6088,20
1534725,142,6220,35
1249950,252,6393,39
748019,27,6421,11
120050,38,6498,14
507697,118,6502,52
233596,291,6508,106
477047,12,6521,12
448934,28,6539,15
541688,105,6568,41
3982562,12,6591,15
4966953,21,6635,11
765971,20,6675,17
6570042,47,6747,23
1645712,176,6751,186
1911064,28,6797,19
482262,509,6825,108
1805902,21,6879,19
681277,115,6882,15
3245057,149,6896,80
1946537,71,6994,19
3997611,226,6999,149
304138,28,7172,13
859891,35,7336,11
111886,33,7340,19
1718554,298,7403,182
3625433,16,7440,16
4956907,24,7482,15
152148,261,7502,28
296418,109,7552,32
5239030,38,7679,38
1629262,144,7718,110
397016,26,7801,15
2580516,26,7831,16
1334695,33,7973,22
2062384,36,7986,16
836941,29,8039,14
591064,60,8045,16
958464,16,8090,19
531098,37,8133,12
240921,47,8343,11
1146608,97,8501,29
148059,79,8564,15
706119,287,8582,100
1813616,23,8587,14
2532946,150,8590,12
561382,103,8651,21
4032703,13,8655,15
13189,46,8657,15
1921273,18,8658,14
289625,58,8734,11
1020958,33,8734,20
468904,31,8752,17
4454124,42,8752,37
5101493,37,8765,34
556495,29,8773,11
124951,14,8885,11
168196,19,8900,11
3325704,551,8932,181
2157818,80,9083,32
513951,95,9117,11
1678858,648,9173,81
3607136,30,9174,20
8255744,37,9258,19
398701,27,9305,12
131057,28,9314,22
371137,496,9534,52
369874,402,9807,55
1416035,20,9844,15
170383,17,9886,19
970543,47,9934,17
2214695,63,10036,29
646947,33,10058,11
260633,36,10112,21
52317,28,10122,15
7237224,39,10204,22
104998,167,10205,40
1297272,25,10209,14
2498956,47,10326,16
3134621,19,10362,15
70465,87,10455,56
1990570,45,10551,16
2664350,45,10567,12
650630,24,10744,11
1827631,123,10853,41
225801,89,10869,28
552139,19,10917,11
23235,60,10935,80
391315,74,11022,15
648955,15,11030,11
855532,54,11124,19
80243,25,11182,12
1153747,43,11245,16
219335,27,11325,12
432589,334,11373,83
675568,42,11442,14
1462604,26,11463,11
2192494,37,11678,12
10823,92,11743,27
1380680,166,11846,96
452752,178,11852,147
950430,35,12055,12
1165637,70,12080,20
108602,129,12083,46
4739257,72,12126,29
535646,29,12159,17
460542,45,12208,21
644810,79,12484,14
141661,197,12550,31
40581,70,12557,21
569976,172,12595,190
546205,35,12632,19
7811673,43,12659,15
3109182,30,12824,27
1634846,120,12974,32
1462337,91,13175,15
820127,578,13227,376
1155120,15,13248,11
3035830,77,13397,42
468027,124,13470,34
1004274,55,13588,20
1004301,24,13741,14
446267,13,13901,14
645886,28,14093,17
7919,243,14122,14
908515,96,14147,13
15570,75,14298,15
1651073,46,14309,18
687514,24,14378,11
428857,23,14408,17
19719,489,14680,46
2166798,11,14720,11
1716339,33,14819,14
2354107,48,14947,13
334402,14,15056,20
18044,29,15076,19
448810,58,15443,30
3963067,24,15470,12
13118,123,15635,12
90322,22,15778,17
2996339,65,15875,11
1218618,120,15882,39
5636775,39,16076,24
696632,19,16077,14
503402,28,16215,14
3536236,43,16489,14
2700898,83,16644,23
276232,22,16666,11
794242,70,16669,58
443515,101,16751,30
1978251,42,16786,41
1595865,16,16802,11
1827903,67,16820,24
286204,59,17279,20
472495,22,17585,11
1784011,29,17590,25
2868801,747,17668,325
1375209,100,17860,16
257635,20,17983,13
811240,36,18024,15
257090,11,18052,11
131926,76,18140,21
240457,39,18181,24
1869,377,18182,23
936986,24,18197,16
3312,43,18283,20
9597706,11,18337,13
1679849,73,18380,45
2196426,23,18410,31
6535399,1041,18482,484
2333222,29,18676,13
2981429,73,19049,36
381588,543,19057,110
675129,44,19076,11
458137,141,19145,34
497106,41,19389,15
575765,623,19475,311
28071,40,19490,11
1554386,75,19580,18
284111,37,19938,16
422080,71,20049,33
48933,53,20128,24
241990,43,20186,14
69636,26,20212,24
31751,35,20236,14
78613,59,20279,20
26742,189,20284,44
603316,75,20585,17
176646,31,20625,13
236222,199,20890,41
22674,658,21205,25
51167,49,21525,25
180090,41,21894,27
205426,12,22058,14
459233,27,22163,18
8316315,15,22449,11
2564200,144,22669,41
4788546,44,22775,20
1064767,67,22910,40
87117,34,22935,25
103385,64,22960,14
1009831,97,23019,12
2144578,19,23138,13
18192,32,23252,17
492773,71,23534,15
363028,25,23560,12
2979617,19,23603,16
5025116,87,23651,35
2001031,80,23742,28
628273,96,23763,26
1870555,36,23766,18
978756,29,23890,13
3857758,99,24048,45
184212,64,24052,11
815724,96,24108,22
17027,59,24190,14
438742,14,24299,11
4756299,20,24522,15
24468,28,24567,12
4603670,24,24646,17
59135,66,24758,22
608820,31,24801,11
568209,32,24843,24
7734,14,24886,13
49197,50,24898,28
6371459,683,25041,323
38207,16,25186,11
14139,108,25257,12
338068,14,25392,11
1550807,17,25512,13
413180,89,25686,35
8753,135,25909,29
1141471,23,26090,15
2344584,122,26208,19
2370483,57,26513,12
298054,54,26643,17
2173773,32,26768,25
173677,20,26809,12
981744,30,26858,17
1583522,15,26943,12
44620,73,26970,28
2224584,1250,27001,248
1427098,36,27191,16
337166,127,27219,14
430775,27,27553,12
1337,57,28036,15
104223,148,28114,50
637783,543,28294,85
26620,173,28375,17
4354477,13,28681,11
5483526,150,28706,32
11289,156,28867,66
4142924,23,29046,16
2516474,32,29311,24
1139393,25,29362,12
31667,63,29367,26
150978,337,29413,145
62596,25,29421,17
8233,106,29436,25
981183,26,29494,20
8016720,45,29686,20
116509,28,29712,12
1255289,17,29724,11
4954037,25,29873,16
1008938,19,29959,12
377639,69,29972,19
3386109,21,30025,14
226975,68,30105,25
20270,59,30165,12
677684,52,30267,15
585411,44,30386,22
180174,19,30685,14
587803,115,30817,15
180659,80,30859,12
10396,27,30973,16
1219295,53,31006,36
9167,81,31173,36
695343,183,31232,85
2423164,102,31235,36
431359,36,31440,17
55637,95,31834,27
706456,77,32079,22
349112,40,32132,22
84206,18,32525,14
155020,41,33089,11
238704,1696,33499,554
2425802,387,33499,121
52551,59,33513,14
1733163,88,33537,60
133939,169,33663,33
2057388,25,33747,15
1120015,122,33853,55
3160475,23,33996,14
905902,53,34208,26
3748349,106,34220,25
182590,194,34243,34
1602555,19,34334,14
225757,22,34388,14
111266,17,34511,12
827060,1487,34774,153
28053,27,34801,11
749284,61,35420,15
57135,58,35430,18
1796579,147,35790,56
34148,100,35846,13
587884,19,36090,14
661872,31,36110,11
255,115,36333,11
1070452,22,36336,12
197758,83,36482,24
432358,30,36672,13
2336231,66,36722,32
926143,20,37027,22
22514,82,37139,13
577765,23,37188,11
93747,65,37221,26
55857,183,37242,34
46395,89,37287,25
8457,133,37718,13
223478,24,37750,24
23478,139,37902,48
2791540,34,38091,26
57477,808,38331,11
189416,254,38355,38
64904,159,38390,63
33226,35,38543,12
923315,15,38691,15
108130,79,38764,12
37843,47,38797,15
282912,22,38857,14
458259,74,39134,17
82592,104,39302,39
181772,179,39324,39
297087,14,39524,13
67566,46,39583,30
873145,40,39902,13
535275,13,40326,14
3444240,188,40482,24
474283,108,40677,40
453002,27,40687,12
421705,33,40738,12
18914,246,40739,35
1161878,21,40923,24
4996248,19,41075,13
411022,331,41178,98
2144669,46,41377,17
382763,174,41691,33
773113,45,41786,12
47961,754,41840,441
941240,42,41927,21
1967396,49,42005,15
220643,351,42519,106
86473,23,42623,15
259778,34,42849,12
29157,153,42974,31
581994,18,42990,15
966023,195,43111,15
95573,50,43372,20
223992,68,43568,70
5542,1165,43757,212
1772830,67,44047,24
164234,67,44146,11
18243,93,44308,21
279259,78,44374,14
276949,35,44479,21
1428679,45,44647,23
22595,33,44689,16
485343,56,44853,44
34065,76,44861,21
6419007,100,45138,63
4653379,99,45186,40
1527,42,45203,12
47984,45,45457,17
212555,453,46004,19
168493,55,46052,30
164392,377,46152,13
1279683,132,46288,30
3978,45,46443,12
4014959,69,46450,28
40468,173,46457,22
1057429,28,46772,18
11182,23,46982,21
384706,209,47038,57
1468366,31,47042,12
192702,75,47057,24
702638,64,47074,27
1331451,161,47220,57
168868,50,47231,18
571563,21,47389,14
555045,76,47393,29
52444,94,47472,14
167958,373,47687,16
2705542,145,47700,11
223226,335,47938,106
568283,18,47954,12
192373,51,47990,22
1711796,44,47998,17
976775,29,48068,11
360211,70,48121,13
1821,69,48364,14
49246,124,48899,16
2864740,53,48951,20
980550,26,49124,13
552759,51,49197,28
632407,28,49309,18
242930,282,49344,106
2525,759,49434,53
497756,33,49440,14
154152,130,49464,34
10174,61,49498,20
2566198,259,49917,106
131930,39,50068,14
309412,118,50526,11
785541,29,51453,11
94559,16,51735,17
219159,56,52198,28
722762,22,52250,11
14148,43,52369,17
474189,673,52525,197
126229,18,52640,12
1627406,27,52873,14
285465,28,53080,12
271475,63,53190,22
44765,79,53592,13
77507,51,53825,19
1521179,215,53936,60
3422102,20,54067,15
2060725,15,54095,13
467473,29,54197,11
1350899,114,54205,18
283676,74,54324,12
23897,123,54567,12
124486,53,54757,11
7231,229,54774,77
1816580,1515,55159,646
65070,49,55212,21
1322972,95,55365,34
127059,30,56308,14
844416,21,56419,12
188031,222,56422,55
245706,112,56515,13
1100552,113,56558,29
572743,85,57152,17
823393,50,57619,13
3558960,48,58069,23
8355,173,58226,19
2556117,52,58444,11
63034,39,58557,13
413337,99,59076,30
725418,485,59187,98
544825,22,59335,11
302139,52,59647,13
216164,70,59833,28
277304,126,59835,24
1189885,27,59851,11
78259,259,59963,28
107090,25,60170,14
812912,91,60259,27
183528,859,60492,152
20745,136,60497,27
2413303,34,60534,17
37020,157,60554,17
2015579,39,60743,18
220147,239,60755,39
1741542,38,60785,12
163203,21,60793,12
1862,29,60958,12
12349,111,61174,25
315052,45,61265,21
892493,50,61450,20
768469,121,61789,23
436376,26,61838,15
417194,29,62116,14
388787,69,62131,22
52626,93,62162,14
4203,31,62274,16
1301972,34,62480,25
970195,130,62645,15
2541560,53,62678,32
1003917,44,62854,17
66353,57,62932,15
653230,164,62951,23
166686,69,63187,26
1235698,48,63188,21
694576,50,63419,17
363751,65,63847,27
13154,16,63933,12
182971,51,64463,21
21945,42,64484,21
1729265,581,64507,245
15721,147,64710,20
38765,318,64776,20
847363,127,64932,33
600500,653,64940,107
53897,24,65029,13
28128,74,65039,32
1180620,260,65444,73
254279,3805,65468,304
83109,234,66072,31
205608,37,66512,24
1622493,114,66599,53
149808,1092,66820,122
29809,230,67589,12
298607,20,67919,11
650492,27,68017,13
290394,653,68336,99
47550,19,68508,14
8279,415,68510,25
104458,23,68651,19
238419,371,69643,33
3916,99,69808,13
3943312,25,70532,18
2483313,132,70596,62
214790,185,70658,69
145587,69,70711,16
507519,52,70962,16
44743,58,70986,11
589259,4605,71696,2580
680925,68,72006,17
15955,167,72107,13
354577,34,72266,12
471272,92,72481,17
196561,64,72486,14
396458,208,72517,34
712649,71,72746,20
561309,23,72779,16
797049,47,72804,20
139746,140,72980,19
1405065,61,73262,19
1631193,11,73734,15
616700,34,73803,11
319403,24,73838,11
3081018,703,73841,357
4593267,23,73990,19
659804,29,74459,12
32880,50,75130,19
11354,40,75629,12
372239,77,75784,30
1848654,48,75853,18
1069068,51,75886,22
17833,72,75890,17
5311735,86,76047,34
1064226,71,76246,30
18157,69,76649,42
298624,133,76881,29
916657,235,77354,17
3501,24,77463,11
169346,24,77554,15
248432,56,77664,12
390913,30,77731,17
383402,126,78550,33
251173,19,78552,13
238978,51,79487,19
889949,37,80303,15
2310830,23,80422,16
18255,60,80464,12
256970,810,81074,571
318758,173,81530,31
89817,36,81633,14
541038,53,81880,32
2050455,129,81946,39
17389,311,82026,93
238886,112,82055,13
400056,69,82108,18
364696,57,82131,24
2424,86,82515,34
136540,52,82746,16
355230,96,83138,20
1229023,47,83324,13
179125,525,83502,42
1415724,46,83670,19
188096,38,83672,16
387076,161,83881,37
19746,115,84311,24
1226894,74,84859,17
211563,298,84915,24
127724,59,85258,15
477037,273,85505,76
775806,94,85867,14
42139,16,85988,11
3001761,19,86097,13
131433,33,86212,19
10897,61,86299,29
1899640,614,86854,16
369,28,87423,12
19410,46,87677,21
410767,117,87982,59
4833,116,88160,22
1766831,23,88467,33
984823,32,88663,28
159145,30,89813,11
16406,49,89838,24
2119,98,90061,12
477420,138,90090,34
8435,157,90722,16
189205,105,90885,14
2897748,34,91723,29
30461,19,92153,11
377270,210,92563,76
55075,126,92683,18
82320,22,92759,13
613130,97,94008,58
368630,93,94095,54
2410359,55,94714,38
218589,22,94999,11
445517,825,95125,202
66692,22,95800,12
3545273,22,95821,17
400547,42,96859,17
23649,240,97397,12
35092,52,97522,26
12030,665,97643,114
214010,51,98131,13
14357,37,98142,14
2035262,344,98381,170
918959,72,100724,20
13663,80,101290,13
20394,40,102097,12
1942,89,102125,12
60188,102,102533,18
2402272,47,102642,29
372643,2471,102842,243
1093528,30,103068,17
451475,1263,103410,738
244297,180,103595,33
298225,24,103908,13
119527,86,104015,28
5221149,48,104025,30
511529,29,104721,15
2767755,576,104754,202
168657,417,104971,68
1009479,95,105256,28
33006,328,105783,35
56541,128,105809,14
14660,218,106373,49
403671,32,107333,11
13087,93,108122,21
214671,86,108474,14
24587,294,109340,17
47529,128,109762,11
80274,256,110062,85
200291,18,110104,12
235698,22,110404,15
301832,130,110471,18
100754,251,110664,77
123109,237,111310,35
388520,79,111940,14
2766176,340,112546,39
119280,133,113536,33
17174,234,114142,13
1919155,59,114381,23
174777,20,114455,20
2836621,21,114490,13
850848,372,114857,84
201952,73,114873,13
101258,42,114961,12
56778,112,115057,50
71522,72,115324,18
1695906,64,115840,31
1831293,195,115857,20
13070,40,116718,18
6451573,36,117513,20
1531124,32,117620,23
492405,300,117958,52
2173917,11,118490,11
13508,19,118752,21
501250,87,118918,11
121747,125,119342,23
244128,199,119431,32
266143,36,120513,14
622310,581,121678,288
772035,22,122476,11
465183,50,122793,21
464988,44,123464,16
995876,63,124740,12
65696,56,125218,15
101361,51,125820,17
1687119,99,126603,46
1119701,28,127256,14
140740,257,129102,47
62076,45,129741,14
146325,19,129998,11
4342498,85,130586,14
14637,98,131030,14
89771,376,131843,22
345031,90,132210,14
362536,62,133390,26
1120273,28,133535,12
141172,192,134104,55
2319407,171,134315,26
298661,31,134423,14
4725,98,135461,21
649665,49,135720,20
978917,124,140335,28
1204143,71,140981,21
762073,80,141282,22
13627,67,142612,19
128421,449,143050,105
285587,39,145116,33
438992,82,146391,22
2141635,26,146411,19
871050,34,147252,15
338665,2435,148218,60
15416,45,148389,35
314166,811,148735,236
246342,89,149368,31
721269,337,150743,119
147356,51,152125,15
1338292,445,152161,46
40347,93,152682,11
477878,104,152784,36
57428,164,153195,30
893780,51,154408,14
240443,134,154925,54
76337,24,155221,12
1001643,262,155443,26
1902010,194,155737,45
9990,248,156124,20
123527,31,156411,23
122718,103,156479,59
869736,160,157370,35
572670,242,157501,25
153982,48,159121,14
418556,20,159408,12
44330,82,159475,24
1707091,65,160359,18
102937,30,160426,12
82187,33,160616,14
149341,419,160795,163
1630171,16,161771,13
152948,194,162450,50
23528,79,163794,21
1103872,56,164363,12
454533,63,165460,16
82294,38,166316,11
20713,54,166356,12
1011995,63,168364,18
367456,56,169872,22
2970947,107,170865,49
87189,552,171773,131
135589,61,171876,11
48082,288,172380,46
320615,46,173818,16
1566221,37,174682,29
1030675,348,176648,132
635608,79,176665,20
4323,46,178957,18
41661,34,179346,11
224132,36,181646,12
56338,244,181919,16
2357112,127,181947,31
707111,102,185211,33
7552,45,185461,13
253056,55,185514,15
1159478,45,185726,15
76217,234,186184,35
206403,53,186257,12
324584,44,189771,15
36723,283,190258,41
841108,115,190719,28
1197518,19,192653,11
126769,61,193825,15
229044,153,194309,38
13,211,194641,39
41071,38,195510,12
250259,64,195637,15
125816,389,196913,68
201359,171,197458,27
12597,775,200597,46
126042,65,202988,15
134633,1368,203706,237
8206,92,205401,12
45914,88,207780,21
15498,78,207952,36
1774667,250,209971,18
827263,79,211346,13
535871,83,212387,19
50742,74,212809,17
251311,149,213759,17
315935,250,214826,43
2069064,25,215225,11
60761,204,222264,57
67579,44,223596,15
55847,399,224248,46
1705598,82,224637,19
97337,511,224826,201
35070,634,226221,28
147192,112,226525,25
398670,116,226576,21
14955,262,227132,74
5190,306,229516,21
464744,108,233793,35
174728,142,235793,38
3474,4855,235895,398
47773,281,237318,55
129570,155,239802,38
12960,32,241060,14
13005,491,244637,49
5987,85,248944,24
103167,102,249082,23
405017,584,250383,45
131527,40,252311,22
1256452,108,253144,27
40342,123,255605,28
1447675,24,255715,15
98713,31,256023,13
216074,143,258233,14
69755,213,260814,16
75170,105,261333,11
105929,475,261644,128
6521,173,261661,19
298479,52,263810,20
16076,100,268565,31
522444,57,269630,12
207421,723,275191,479
829571,161,275328,20
1226963,37,275762,17
68587,525,276723,31
2225682,320,277180,83
34088,102,278419,35
908494,132,280866,41
507674,51,283034,18
14343,286,289713,29
605744,240,290748,12
73070,91,292020,19
589924,1002,292720,320
6782,79,293714,27
501557,342,295279,78
85371,193,295945,51
12711,139,297091,25
4279,121,304703,25
166749,109,305336,26
263525,237,307054,17
1863229,17,307378,16
209103,45,307671,13
2988,627,312274,70
16883,556,312638,47
139010,69,314024,11
1126841,66,318566,23
149392,730,320202,27
276101,204,324577,13
267,1067,324965,32
